A No-Lose Theorem for Discovering the New Physics of $(g-2)_\mu$ at Muon Colliders

We perform a model-exhaustive analysis of all possible beyond Standard Model (BSM) solutions to the $(g-2)_\mu$ anomaly to study production of the associated new states at future muon colliders, and formulate a no-lose theorem for the discovery of new physics if the anomaly is confirmed and weakly coupled solutions below the GeV scale are excluded. Our goal is to find the highest possible mass scale of new physics subject only to perturbative unitarity, and optionally the requirements of minimum flavour violation (MFV) and/or naturalness. We prove that a 3 TeV muon collider is guaranteed to discover all BSM scenarios in which $\Delta a_\mu$ is generated by SM singlets with masses above $\sim $ GeV; lighter singlets will be discovered by upcoming low-energy experiments. If new states with electroweak quantum numbers contribute to $(g-2)_\mu$, the minimal requirements of perturbative unitarity guarantee new charged states below $\mathcal{O}(100 {\rm TeV})$, but this is strongly disfavoured by stringent constraints on charged lepton flavour violating (CLFV) decays. Reasonable BSM theories that satisfy CLFV bounds by obeying Minimal Flavour Violation (MFV) and avoid generating two new hierarchy problems require the existence of at least one new charged state below $\sim 10$ TeV. This strongly motivates the construction of high-energy muon colliders, which are guaranteed to discover new physics: either by producing these new charged states directly, or by setting a strong lower bound on their mass, which would empirically prove that the universe is fine-tuned and violates the assumptions of MFV while somehow not generating large CLFVs. The former case is obviously the desired outcome, but the latter scenario would perhaps teach us even more about the universe by profoundly revising our understanding of naturalness, cosmological vacuum selection, and the SM flavour puzzle.

==> changelog.txt <==
Changes:

1. Added Nature paper on \Delta a_e = +1.6 \sigma, and modified the footnote:

\footnote{While there is a  $\sim -2.5 \sigma$($+1.6 \sigma$) discrepancy between the theoretical prediction of  $(g-2)_e$ \cite{Aoyama:2017uqe} and the experimental measurement \cite{Parker191} (\cite{Morel:2020dww}), in this paper we proceed under the assumption
that this is not evidence of new physics. See \textit{e.g.}
Refs. \cite{Marciano:2016yhf, Cesarotti:2018huy} for a discussion of possible BSM implications. 
}

2. Added citation to Jana:2020joi "g-2 and a DM candidate"

3. Added citation to Jana:2020pxx "explanations to both (g-2)e,mu"

4. In order to cite Crivellin, added the footnote "\footnote{Indeed, if the new physics is not so heavy it can modify the muon Yukawa \cite{Crivellin:2020tsz}"

5. Added citations "Passera:2008jk,Keshavarzi:2020bfy" to footnote in page 2 "EW precision observables"

6. Fixed Jose's middle name (he pointed out his name is Francisco not Francesco) :)

